Evolution of helium triplet transits of close-in gas giants orbiting K-dwarfs

Atmospheric escape in exoplanets has traditionally been observed using hydrogen Lyman-$\alpha$ and H-$\alpha$ transmission spectroscopy, but more recent detections have utilised the metastable helium triplet at 1083$~$nm. Since this feature is accessible from the ground, it offers new possibilities for studying atmospheric escape. Our goal is to understand how the observability of escaping helium evolves during the lifetime of a highly irradiated gas giant. We extend our previous work on 1-D self-consistent hydrodynamic escape from hydrogen-only atmospheres as a function of planetary evolution to the first evolution-focused study of escaping hydrogen-helium atmospheres. Additionally, using these novel models we perform helium triplet transmission spectroscopy. We adapt our previous hydrodynamic escape model to now account for both hydrogen and helium heating and cooling processes and simultaneously solve for the population of helium in the triplet state. To account for the planetary evolution, we utilise evolving predictions of planetary radii for a close-in 0.3$~M_{\rm Jup}$ gas giant and its received stellar flux in X-ray, hard and soft EUV, and mid-UV wavelength bins assuming a K dwarf stellar host. We find that the helium triplet signature diminishes with evolution. Our models suggest that young ($\lesssim 150$~Myr), close-in gas giants ($\sim 1$ to $2~R_{\rm Jup}$) should produce helium 1083$~$nm transit absorptions of $\sim 4\%$ or $\sim 7\%$, for a slow or fast-rotating K dwarf, respectively, assuming a 2$\%$ helium abundance.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
